Can close-in giant exoplanets preserve detectable moons?

Exoplanet discoveries have motivated numerous efforts to find unseen populations of exomoons, yet they have been unsuccessful. A plausible explanation is that most discovered planets are located on close-in orbits, which would make their moons prone to tidal evolution and orbital detachment. In recent models of tidally-driven migration of exomoons, evolving planets might prevent what was considered their most plausible fate (i.e. colliding against their host planet), favouring scenarios where moons are pushed away and reach what we define as the "satellite tidal orbital parking" distance ($a_\mathrm{stop}$), which is often within the critical limit for unstable orbits and depends mainly on the system's initial conditions: mass-ratio, semi-major axes, and rotational rates. By using semi-analytical calculations and numerical simulations, we calculate $a_\mathrm{stop}$ for different initial system parameters and constrain the transit detectability of exomoons around close-in planets. We found that systems with $M_\mathrm{m}/M_\mathrm{p} \geq 10^{-4}$, which are less likely to form, are also stable and detectable with present facilities (e.g. Kepler and TESS) through their direct and secondary effects in planet+moon transit, as they are massive, oversized, and migrate slowly. In contrast, systems with lower moon-to-planet mass ratios are "ephemeral" and hardly detectable. Moreover, any detection, confirmation, and full characterisation would require both the short cadence capabilities of TESS and high photometric sensitivity of ground-based observatories. Finally, despite the shortage of discovered long-period planets in currently available databases, the tidal migration model adopted in this work supports the idea that they are more likely to host the first detectable exomoon.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
